Parallel Program Analysis on Path Ranges

Symbolic execution is a software verification technique symbolically running programs and thereby checking for bugs. Ranged symbolic execution performs symbolic execution on program parts, so called path ranges, in parallel. Due to the parallelism, verification is accelerated and hence scales to larger programs. In this paper, we discuss a generalization of ranged symbolic execution to arbitrary program analyses. More specifically, we present a verification approach that splits programs into path ranges and then runs arbitrary analyses on the ranges in parallel. Our approach in particular allows to run different analyses on different program parts. We have implemented this generalization on top of the tool CPAchecker and evaluated it on programs from the SV-COMP benchmark. Our evaluation shows that verification can benefit from the parallelisation of the verification task, but also needs a form of work stealing (between analyses) as to become efficient

==> Highlights.txt <==
Ranged program analysis allows for partitioning the program into path ranges.
Conceptually different analyses are executed on these path ranges in parallel.
Analysis results, as partial correctness witnesses for each range, can be joined.
A "work stealing" concept supports maintaining the strength of individual analyses. 
All concepts are supported by implementations and are extensively evaluated.
